Symbiotic stars and other Halpha emission line stars towards the Galactic Bulge

Symbiotic stars are interacting binaries with the longest orbital periods and their multi-component structure makes them rich astrophysical laboratories. The accretion of a high mass loss rate red giant wind on to a white dwarf (WD) makes them promising Type Ia supernovae (SNe Ia) progenitors. Systematic surveys for new Galactic symbiotic stars are critical to identify new promising SNe Ia progenitors (e.g. RS Oph) and to better estimate the total population size to compare against SNe Ia rates. Central to the latter objective is building a complete census of symbiotic stars towards the Galactic Bulge. Here we report on the results of a systematic survey of Halpha emission line stars covering 35 deg^2. It is distinguished by the combination of deep optical spectroscopy and long-term lightcurves that improve the certainty of our classifications. A total of 20 bona-fide symbiotic stars are found (13 S-types, 6 D-types and 1 D'-type), 35% of which show the symbiotic specific Raman-scattered OVI emission bands, as well as 15 possible symbiotic stars that require further study (6 S-types and 9 D-types). Lightcurves show a diverse range of variability including stellar pulsations (semi-regular and Mira), orbital variations and slow changes due to dust. Orbital periods are determined for 5 S-types and pulsation periods for 3 D-types. The most significant D-type found is H1-45 and its carbon Mira with a pulsation period of 408.6 days, corresponding to a distance of ~6.2+-1.4 kpc and M_K=-8.06+-0.12 mag. If H1-45 belongs to the Galactic Bulge, then it would be the first bona-fide luminous Galactic Bulge carbon star. The lack of luminous carbon stars in the Bulge is a longstanding unsolved problem. A possible explanation for H1-45 may be that the carbon enhancement was accreted from the progenitor of the WD companion. A wide variety of unusual emission line stars were also identified. (abridged)

==> TableA1.txt <==
#Name Type J H K_s J-H H-K_s J-K_s Qflag [3.6] [4.5] [5.8] [8.0] 
000.49-01.45 S 9.86 8.48 7.73 1.38 0.75 2.13 AAA 7.34 7.57 7.28 7.25
001.70-03.67 S 9.00 8.12 7.78 0.88 0.34 1.22 AAA 7.64 7.76 7.62 7.47
002.86-01.88 S 9.98 8.68 8.10 1.30 0.58 1.88 AAA 7.77 7.90 7.69 7.64
003.46-01.92 S 9.83 8.64 8.02 1.19 0.62 1.81 AAA 7.64 7.69 7.40 7.14
354.98-02.87 D 14.55 12.57 10.75 1.97 1.83 3.80 BAA - 6.77 - 4.79
355.28-03.15 S 9.83 8.60 8.07 1.23 0.54 1.77 EAA - - - -
355.39-02.63 S 10.01 8.79 8.29 1.22 0.51 1.73 AAA 7.93 8.14 7.87 7.76
356.04+03.20 S 9.79 8.46 7.87 1.33 0.60 1.92 AAA - - - -
357.32+01.97 S 10.39 9.07 8.60 1.33 0.47 1.80 AAA 8.27 8.32 8.14 8.00
357.98+01.57 S 10.02 8.68 8.07 1.35 0.61 1.95 AAA 7.73 7.77 7.54 7.26
358.46+03.54 S 9.19 8.23 7.75 0.97 0.48 1.45 AAA 7.87 7.76 7.58 7.34
359.76+01.15 S 9.65 8.10 7.20 1.55 0.90 2.45 AAA 10.49 10.70 9.90 -
H1-45 D 10.52 8.40 6.70 2.12 1.70 3.82 AAA 4.90 3.63 3.58 -
Hen2-375 D 11.42 10.41 8.88 1.01 1.53 2.54 AAA - - - -
JaSt2-6 D 10.89 8.13 6.16 2.76 1.97 4.73 AAA 3.79 3.21 2.53 -
JaSt79 D 10.17 8.53 7.11 1.65 1.42 3.07 AAA - - - -
K5-33 D 14.45 12.80 11.24 1.65 1.56 3.20 BAA 8.50 7.34 6.26 4.66
NSV22840 S 10.50 9.20 8.65 1.30 0.55 1.85 AAA 8.00 8.10 7.83 7.70
PHR1757-2718 S 10.57 9.19 8.52 1.38 0.67 2.05 AAA 8.15 8.16 7.97 7.71
ShWi5 D' 13.08 12.47 11.87 0.61 0.60 1.22 AAA 9.93 8.87 7.78 6.04
001.33+01.07 S? 10.12 8.54 7.89 1.58 0.66 2.23 AAA 7.33 7.44 7.21 7.06
001.37-01.15 D? 13.65 11.82 10.26 1.83 1.56 3.40 AAA 8.04 7.17 6.32 5.31
001.71+01.14 S? 10.28 8.75 7.94 1.54 0.80 2.34 AAA 7.54 7.83 7.53 7.51
001.97+02.41 S? 10.90 9.48 8.96 1.42 0.52 1.93 AAA 8.63 8.70 8.52 8.43
355.12+03.82 S? 14.19 13.17 12.36 1.02 0.81 1.83 AAA - - - -
357.12+01.66 D? 11.03 9.01 7.46 2.02 1.55 3.58 AAA 5.49 4.91 4.16 3.51
Al2-B D? 14.11 13.11 13.21 1.00 -0.11 0.90 UUA 11.03 10.28 9.79 8.14
Al2-G D? 13.97 13.25 11.80 0.72 1.45 2.17 UBU 9.21 8.14 7.03 5.41
M2-24 D? 12.92 11.14 9.31 1.78 1.83 3.61 AAA - - - -
PHR1751-3349 D? 14.01 11.70 9.99 2.30 1.72 4.02 AAA - - - -
PHR1803-2746 D? - - - - - - - 10.29 9.42 8.48 6.84
PPA1746-3454 D? 15.45 13.49 11.45 1.96 2.04 4.00 UAA - - - -
PPA1752-3542 S? - - - - - - - - - - -
PPA1807-3158 D? 14.41 14.00 12.31 0.41 1.69 2.10 UDA - - - -
Th3-9 S? 10.91 9.52 8.95 1.39 0.57 1.96 AAA 8.51 8.53 8.35 8.16


==> TableA1_description.txt <==
Column 1: Object name
Column 2: Symbiotic star type
Column 3: 2MASS J magnitude
Column 4: 2MASS H magnitude
Column 5: 2MASS Ks magnitude
Column 6: 2MASS J-H colour 
Column 7: 2MASS H-Ks colour
Column 8: 2MASS J-Ks colour
Column 9: 2MASS photometry quality flag
Column 10: GLIMPSE 3.6 micron magnitude 
Column 11: GLIMPSE 4.5 micron magnitude 
Column 12: GLIMPSE 5.8 micron magnitude 
Column 13: GLIMPSE 8.0 micron magnitude 


==> TableA2.txt <==
#Name Type J H K_s J-H H-K_s J-K_s Qflag [3.6] [4.5] [5.8] [8.0] 
003.16-02.31 Nova - - - - - - - 13.74 12.75 11.99 10.43
359.88-03.58 WN6 13.72 13.28 12.83 0.44 0.44 0.88 AAA 12.27 11.79 11.56 11.36
H2-32 Be? 13.80 13.43 12.57 0.38 0.86 1.24 AAA 9.80 9.06 8.49 7.57
K2-17 HDC PN 15.90 15.27 14.26 0.62 1.01 1.64 AAA - - - -
M1-44 PN(superposition) - - - - - - - - - - -
M2-11 HDC PN 13.74 13.52 12.81 0.22 0.71 0.93 AAA - - - -
M2-29 HDC PN 13.90 13.49 12.32 0.41 1.17 1.59 AAA 9.96 9.03 8.48 7.18
M3-8 PN(superposition) 11.23 10.06 9.69 1.17 0.37 1.55 UAU 9.22 9.08 8.90 6.84
M3-38 HDC PN 13.97 13.58 12.52 0.38 1.06 1.44 AAA - - - -
M4-4 PN(superposition) 11.09 9.73 9.13 1.36 0.60 1.96 AAA 8.72 8.69 8.58 7.83
MPA1746-3412 [WC10-11] - - - - - - - 11.98 11.23 9.87 7.48
PHR1803-2748 B[e] 13.76 12.72 10.56 1.05 2.16 3.21 UAA 7.23 6.17 5.23 4.35
PHR1805-2659 dMe 11.87 11.38 10.96 0.50 0.42 0.91 UAU 10.76 10.68 10.69 10.61
PHR1806-2652 HDC PN 14.48 13.53 12.89 0.95 0.64 1.59 UUA 11.99 11.58 11.42 11.07
PPA1758-2628 UCHII 13.02 12.26 11.04 0.76 1.23 1.98 AAA 8.92 7.99 6.29 4.37
PPA1808-2700 PN(superposition) 10.52 9.49 9.18 1.03 0.30 1.33 AAA - - - -
Sa3-104 Be? 13.33 12.61 11.81 0.72 0.80 1.52 UUA 9.25 8.10 6.83 5.05
Th3-28 WN6 13.88 13.22 12.72 0.66 0.50 1.17 AAA 12.45 11.93 11.47 10.58
V4579Sgr Nova 13.75 12.38 12.08 1.37 0.30 1.67 AUU 12.94 12.51 11.76 10.55


==> TableA2_description.txt <==
Column 1: Object name
Column 2: Symbiotic star type
Column 3: 2MASS J magnitude
Column 4: 2MASS H magnitude
Column 5: 2MASS Ks magnitude
Column 6: 2MASS J-H colour 
Column 7: 2MASS H-Ks colour
Column 8: 2MASS J-Ks colour
Column 9: 2MASS photometry quality flag
Column 10: GLIMPSE 3.6 micron magnitude 
Column 11: GLIMPSE 4.5 micron magnitude 
Column 12: GLIMPSE 5.8 micron magnitude 
Column 13: GLIMPSE 8.0 micron magnitude 

